Margherita Hack's Astrophysics at the Asiago Astrophysical Observatory

Margherita Hack observed with the Galileo telescope at the Asiago Astrophysical Observatory from September 1951 to March 1954. Using the spectroscopic facilities of the observatory, Margherita contributed to the stellar study of novae, symbiotic stars, and peculiar stars. In the 80th anniversary of the Asiago Astrophysical Observatory and the 100th year of Margherita, we found her observations in the Asiago Photographic Plate Archive and we remade some Margherita's observations with the current capabilities of Asiago telescopes. We present here a summary of the early studies carried out by Margherita with the Galileo telescope. We underline the importance of maintaining a well-organised plate archive to allow historical and scientifi c studies.

==> instructions.txt <==
Dear Author,

Here are a few suggestions, in order to make an Editor's life easier.

--Compilation-- PDFLATEX should be preferred to compile the paper. The list of commands to be used are from shell:
> pdflatex mem_demo_bib
> bibtex mem_demo_bib
> pdflatex mem_demo_bib
> pdflatex mem_demo_bib

You can either use the latex_new.sh file as shown in the following:
> chmod 777 latex_new.sh (to make the file executable)
> ./latex_new.sh mem_demo_bib (to run)

Overleaf can also be used, but authors should double-check warning messages.  

--Bibliography-- We warmly suggest to use mem_demo_bib.tex as a template for your proceedings. In order to properly compile this version you need to construct a bibliography file, exporting citations from ADS, e.g. bonifacio.bib. This will automatically produce the bibliography in the correct format with the A&A style. 
In case this is not suitable for you, you can make the bibliography yourself. Note that this should be done with the bibliography style shown in mem_demo.tex. No other bibliography format will be accepted.

--Figures-- Figures may be in several formats, e.g. EPS, JPEG, PNG, PDF. However, the only accepted PDF files are original adobe acrobat PDF. Conversion from other formats to PDF - through the use of either unix-commands or software available on the web - should be avoided.

For any questions/comments please contact me (giuliana.fiorentino@inaf.it) and/or the Memorie della SAIt editorial board (memsait.editorialboard@inaf.it).

Thanks you in advance for your collaboration,

Giuliana Fiorentino
Editor in Chief


